IceCube Sterile Neutrino Searches

Anomalies in short baseline experiments have been interpreted as evidence for additional neutrino mass states with large mass splittings from the known, active flavors. This explanation mandates a corresponding signature in the muon neutrino disappearance channel, which has yet to be observed. Searches for muon neutrino disappearance at the IceCube neutrino telescope presently provide the strongest limits in the space of mixing angles for eV-scale sterile neutrinos. This proceeding for the Very Large Volume Neutrino Telescopes (VLVnT) Workshop summarizes the IceCube analyses that have searched for sterile neutrinos and describes ongoing work toward enhanced, high-statistics sterile neutrino searches.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

